The Host Galaxies of Tidal Disruption Events

Recent studies of Tidal Disruption Events (TDEs) have revealed unexpected correlations between the TDE rate and the large-scale properties of the host galaxies. In this review, we present the host galaxy properties of all TDE candidates known to date and quantify their distributions. We consider throughout the differences between observationally-identified types of TDEs and differences from spectroscopic control samples of galaxies. We focus here on the black hole and stellar masses of TDE host galaxies, their star formation histories and stellar populations, the concentration and morphology of the optical light, the presence of AGN activity, and the extra-galactic environment of the TDE hosts. We summarize the state of several possible explanations for the links between the TDE rate and host galaxy type. We present estimates of the TDE rate for different host galaxy types and quantify the degree to which rate enhancement in some types results in rate suppression in others. We discuss the possibilities for using TDE host galaxies to assist in identifying TDEs in upcoming large transient surveys and possibilities for TDE observations to be used to study their host galaxies.

==> table_KSAD.txt <==
 & M$_{\star}$ & M$_{\rm g}$ & M$_{\rm BH}$ \\\hline
Optical sample size &20 & 20 & 16\\
X-ray sample size & 10 & 10 & 7\\
Pos. X-ray sample size & 6 & 6 & 6\\\hline
Optical - X-ray & 0.03 (0.09) & 0.02 (0.02)& 0.38 (0.42) \\
X-ray - pos. X-ray & 0.15 (0.05) & 0.03 (0.02) & 0.06 (0.10)\\\hline

==> tde_table_22_old.txt <==
ASASSN14li  & -0.6  &  0.5 & 5.7  &  0.6 \\
  Swift J1644                    & -2.5  &  0.8 & 4.7  &  1.1 \\
  XMM J0740                      & -0.3  &  0.6 & 0.4  &  0.4\\ 
  ASASSN15oi  & 0.1  &  0.3   & 1.9  &  0.7 \\
  SDSS J1201                   &   0.7  &  0.3 & -1.1  &  2.4 \\
  2MASX J0249 & -5.7  &  0.6 &  0.4  &  0.5 0\\
  PTF10iya                     & -20.5  &  0.6 &  2.9  &  0.9 \\
  SDSS J1311                   & -2.1  &  1.5 &  3.6  &  1.1 \\
  SDSS J1323                   & -0.2  &  0.5 & -1.2 \\
  3XMM J1521                   &   0.8  &  1.1 & -1.5  &  2.4 \\
  3XMM J1500                   & -45.1  &  0.8 &  1.4  &  1.7 \\
 PS18kh & -0.11 & 0.47 & 0.16 & 0.56  \\
  RX J1242-A  &   1.1  &  0.8 &  0.9  &  1.2    \\
  RX J1242-B  & -0.9  &  0.9 & -0.4  &  2.7     \\
  RX J1420-A                   & -0.2  &  0.9 & -2.8  &  2.0 \\
  RX J1420-B                   & -71.6  &  1.7 &  5.8  &  3.4 \\   
  SDSS J0159                   & -19.9  &  0.8 &  1.7  &  1.0 \\
  RBS 1032                     & -0.5  &  0.4 &  4.1  &  0.4 \\
  RX J1624                     &   0.6  &  1.3 & -1.1  &  2.1 \\
%  NGC 5905                     & -28.4  &  0.1 & ... & ...     \\
  iPTF16fnl       &   0.8  &  0.6 &  5.8  &  0.3    \\
  PS16dtm                          & -31.8  &  0.4 & -0.2  &  1.1    \\
  F01004                           & -47.0  &  0.2 & -0.2  &  0.8  \\
  D23H-1                           & -13.3  &  0.9 &  4.3  &  1.5    \\
  PS1-11af                         &   0.7  &  1.2 &  1.5  &  1.4   \\
  SDSS J0952      & -27.8  &  0.4 & -2.0  &  1.1   \\
  SDSS J1342     & -15.1  &  0.5 & -1.0  &  1.3   \\
  SDSS J1350      & -20.3  &  0.4 &  0.9  &  1.3   \\
  TDE1                             &   1.2  &  1.0 & -1.3  &  1.3   \\
  TDE2            & -4.5  &  0.5 &  3.7  &  0.6   \\
  SDSS J0748  & -11.4  &  1.0 & 1.2  &  0.8    \\
  ASASSN14ae    & -0.7  &  0.4 & 3.4  &  0.8   \\
  PTF09axc      & -1.1  &  0.7 & 4.9  &  0.4   \\
  PTF09dj1l      & -0.3  &  0.7 & 4.7  &  0.5 \\
  PTF09ge       & -1.7  &  0.8 & 0.3  &  0.7   \\
  PS1-10jh      & -0.5  &  0.7 & 1.7  &  0.8    \\
  iPTF15af       & -1.7  &  0.3 & 1.3  &  1.9       \\
  iPTF16axa                        & -1.1  &  1.7 & 0.2  &  1.5   \\
 AT2018dyk & -2.17 & 0.11 & -0.27 & 0.48  \\
 AT2018bsi & -5.25 & 0.69 & -0.73 & 0.47  \\
 ASASSN18zj & -0.35 & 0.14 & 5.43 & 0.41  \\
